Quantum Markov Chain Semantics for Quip-E Programs

In this work we present a mapping from a fragment of the quantum programming language Quipper, called Quip-E, to the semantics of the QPMC model checker, aiming at the automatic verification of quantum programs. As a main outcome, we define a structural operational semantics for the Quip-E language corresponding to quantum Markov chains, and we use it as a basis for analysing quantum programs through the QPMC model checker. The properties of the semantics are proved and contextualised in the development of a tool translating from quantum programs to quantum Markov chains.

==> case_studies/dJozsaTestBalConst.txt <==
BALANCED

qeval(22ttf)

0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 .5 .5
0 0 0 0 0 0 0 0 0 0 0 0 0 0 .5 .5

qeval(22fff)
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0

CONSTANT
qeval(19fff)

.5 .5 0 0 0 0 0 0 0 0 0 0 0 0 0 0
.5 .5 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0

qeval(19ttf)
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0


==> teleport.txt <==
teleport :: (Qubit, Qubit, Qubit) -> Qubit
teleport (q1, q2, q3) :: do
reset_at (q2,q3)
EPR_at (q2,q3)
CN_at q2 controlled q1
hadamard_at q1
c1 <- measure q1
c2 <- measure q2
if c1==1 && c2==1
        then do
          gate_Y_at q3
        else if c1==1 && c2==0
          then do
            gate_Z_at q3
          else if c1==0 && c2==1
            then do
              gate_X_at q3
            else do
              identity_at q3
return q3

teleport :: (Qubit, Qubit, Qubit) -> Qubit
teleport (q1, q2, q3) :: do
reset_at (q2, q3)
EPR_at (q2,q3)
PhaseFlip_at (q1,q2,q3)
qnot_at q2 controlled q1
hadamard_at q1
c1 <- measure q1
c2 <- measure q2
if c1==1 && c2==1
        then do
          gate_Y_at q3
        else if c1==1 && c2==0
          then do
            gate_Z_at q3
          else if c1==0 && c2==1
            then do
              gate_X_at q3
            else do
              identity_at q3
return q3


qkdW :: (Qubit, Qubit, Qubit) -> (Qubit, Qubit, Qubit)
qkdW (q1, q2, q3) = do
    W_at (q1, q2, q3)
    A <- measure_x-z q1
    B <- measure_x-z q2 
    C <- measure_x-z q3
    if (axis(A,B,C)==(z,x,x) || axis(A,B,C)==(x,z,x) || 
       axis(A,B,C)==(x,x,z)) && C == |z+>
              then do
              return (m1,m2,m3)
              else qkdW(q1, q2, q3)




teleportRec :: (Qubit, Qubit, Qubit) -> Circ RecAction
teleportRec (q1, q2, q3) = do
    reset_at q2
    reset_at q3
    hadamard_at q2
    qnot_at q3 `controlled` q2
    qnot_at q2 `controlled` q1
    hadamard_at q1
    c1 <- measure q1
    c2 <- measure q2
    b1 <- dynamic_lift c1
    b2 <- dynamic_lift c2
    if b1 && b2
        then do
          gate_Y_at q3
        else if b1 && (not b2)
          then do
            gate_Z_at q3
          else if (not b1) && b2
            then do
              gate_X_at q3
            else do
              gate_X_at q3
              gate_X_at q3
    c3 <- measure q3
    b3 <- dynamic_lift c3
    exitOn $ b1==b3

teleport :: (Qubit, Qubit, Qubit) -> Circ ()
teleport (q1, q2, q3) :: do
    reset_at q2
    reset_at q3
    hadamard_at q2
    qnot_at q3 `controlled` q2
    qnot_at q2 `controlled` q1
    hadamard_at q1
    c1 <- measure q1
    c2 <- measure q2
    if c1==1 && c2==1
        then do
          gate_Y_at q3
        else if c1==1 && c2==0
          then do
            gate_Z_at q3
          else if c1==0 && c2==1
            then do
              gate_X_at q3
            else return ()


